The ITensor Software Library for Tensor Network Calculations

ITensor is a system for programming tensor network calculations with an interface modeled on tensor diagram notation, which allows users to focus on the connectivity of a tensor network without manually bookkeeping tensor indices. The ITensor interface rules out common programming errors and enables rapid prototyping of tensor network algorithms. After discussing the philosophy behind the ITensor approach, we show examples of each part of the interface including Index objects, the ITensor product operator, tensor factorizations, tensor storage types, algorithms for matrix product state (MPS) and matrix product operator (MPO) tensor networks, quantum number conserving block-sparse tensors, and the NDTensors library. We also review publications that have used ITensor for quantum many-body physics and for other areas where tensor networks are increasingly applied. To conclude we discuss promising features and optimizations to be added in the future.

==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_nthreads01.dat <==
100 18.586
200 73.825201625
400 334.120913048
600 859.551419431
800 2063.107858655


==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_nthreads04.dat <==
100 16.170021349
200 45.737651606
400 167.700940036
600 366.007968819
800 801.191506002


==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_qn_densempo_nthreads01.dat <==
100 10.291097436
200 16.525978897
400 36.736766242
600 68.064686254
800 115.85489692


==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_qn_densempo_nthreads04.dat <==
100 10.290562198
200 17.532570447
400 36.117356139
600 64.566600372
800 99.709576341


==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_qn_sparsempo_nthreads01.dat <==
100 8.092885439
200 12.289764683
400 25.849122915
600 49.855005067
800 87.660764112


==> benchmarks/data_and_scripts/itensor_vs_tenpy/itensor_dmrg_1d_qn_sparsempo_nthreads04.dat <==
100 8.736293118
200 14.690091544
400 28.728635515
600 49.000660608
800 75.96404313


==> benchmarks/data_and_scripts/itensor_vs_tenpy/julia_gemm_nt1.dat <==
100 3.3968e-5
200 0.00023514
400 0.00155617
600 0.004483347
800 0.010966094
1000 0.020879185
1400 0.056415167
1800 0.116977021
2000 0.165976502


==> benchmarks/data_and_scripts/itensor_vs_tenpy/julia_gemm_nt4.dat <==
100 3.8932e-5
200 0.000146032
400 0.00057706
600 0.00135218
800 0.003255302
1000 0.005718848
1400 0.015562884
1800 0.036672439
2000 0.049556209


==> benchmarks/data_and_scripts/itensor_vs_tenpy/numpy_gemm_nt1.dat <==
100 7.700920104980469e-05
200 0.0003981590270996094
400 0.0015087127685546875
600 0.004499197006225586
800 0.01114654541015625
1000 0.0213468074798584
1400 0.05714678764343262
1800 0.1207418441772461
2000 0.1702892780303955


==> benchmarks/data_and_scripts/itensor_vs_tenpy/numpy_gemm_nt4.dat <==
100 6.937980651855469e-05
200 0.00020623207092285156
400 0.0006999969482421875
600 0.001583099365234375
800 0.0037565231323242188
1000 0.0065746307373046875
1400 0.01732778549194336
1800 0.0394291877746582
2000 0.053014516830444336


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_nthreads01.dat <==
100 23.6
200 89.4
400 384.9
600 971.1
800 2235.5


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_nthreads04.dat <==
100 19.2
200 60.3
400 199.0
600 424.2
800 884.2


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_qn_densempo_nthreads01.dat <==
100 15.3
200 18.9
400 35.6
600 66.7
800 117.8


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_qn_densempo_nthreads04.dat <==
100 16.0
200 20.0
400 34.1
600 55.7
800 83.5


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_qn_sparsempo_nthreads01.dat <==
100 16.7
200 20.4
400 34.4
600 62.1
800 106.3


==> benchmarks/data_and_scripts/itensor_vs_tenpy/tenpy_dmrg_1d_qn_sparsempo_nthreads04.dat <==
100 17.5
200 20.7
400 32.0
600 49.6
800 71.8

